SDSS low z quasar companion galaxies

We investigate the relationship between quasars and close companion galaxies using photometry and spectroscopy from the large data set of the SDSS DR16 survey. From the SDSS-QSO catalog of quasars, we selected objects with 0.1 < z < 0.35 and absolute magnitude M(r) <-21.3. For all these targets, we searched for candidate companion galaxies that have a projected distance from the target < 700 kpc and a radial velocity difference from the QSO DeltaV < 1000 km/sec. We find that in 447 QSO at least one companion galaxy is associated. A total of 691 associated galaxies are found in these QSO fields. In the majority of them there is just one associated galaxy but in few cases, many companions are also discovered and in two cases the QSO is found in rich galaxy environments. The possible contamination due to a chance projection of the companion galaxies is found less than 5%. Based on the available data we expect on average to find \sim2 associated companion galaxies for each QSO. A small fraction (13%) of the companion galaxies exhibits [OII] emission lines as signature of recent star formation. However a similar fraction (16%) of unassociated galaxies in the same QSO fields show [OII] emission. This study suggests that there is no significant link between the presence of these close companion galaxies or the signature of recent star formation and the QSO nuclear activity.

==> info_data.txt <==

Info for all tables

TABLES

Tab_qso_rev.txt

List of 527 QSO in the sample 
after cleaning for EW OIII and Hb

Tab_qso_set.txt (this is the final QSO sample of 476)

Companio galaxies


Tab_comp.txt

Candidate companions 
DV < 1000
m(r) < 21



Tab_comp_781_PD_m21.txt  (NOT USED)
(OLD table with few double objects)

Tab_comp_773_PD_m21.txt  
similar to "Tab_comp.txt" but with PD included
and z, m_r and angular distance



Tab_em_oii_SDSS.txt
